Multilabel 12-Lead Electrocardiogram Classification Using Gradient Boosting Tree Ensemble

The 12-lead electrocardiogram (ECG) is a commonly used tool for detecting cardiac abnormalities such as atrial fibrillation, blocks, and irregular complexes. For the PhysioNet/CinC 2020 Challenge, we built an algorithm using gradient boosted tree ensembles fitted on morphology and signal processing features to classify ECG diagnosis. For each lead, we derive features from heart rate variability, PQRST template shape, and the full signal waveform. We join the features of all 12 leads to fit an ensemble of gradient boosting decision trees to predict probabilities of ECG instances belonging to each class. We train a phase one set of feature importance determining models to isolate the top 1,000 most important features to use in our phase two diagnosis prediction models. We use repeated random sub-sampling by splitting our dataset of 43,101 records into 100 independent runs of 85:15 training/validation splits for our internal evaluation results. Our methodology generates us an official phase validation set score of 0.476 and test set score of -0.080 under the team name, CVC, placing us 36 out of 41 in the rankings.

==> fig/methodology.txt <==
@startuml
hide empty description
skinparam dpi 300

state "Classifiers" as classifier
classifier : * Per Label:\n\tBinary XGBoost\n\tEnsemble Classifier

state "Signal Preprocessing" as sigproc
sigproc: * NeuroKit2 filter\n* PQRST annotation\n* Waveform normalization\n*Signal quality metric
sigproc --> feat_eng : Filtered Signal,\nAnnotations,\nTemplates

state "ECG Record" as record
record: * 12-Lead Signal\n* Meta: Age, Sex
record -right-> sigproc : 12-Lead Signal
record --> classifier : Age, Sex

state "Feature Engineering" as feat_eng {
  state "Full Waveform Features" as wave_feat
  wave_feat : resample to 500Hz, tsfresh time series\nfeatures on signal capped to 4 seconds
  --
  state "Heartbeat Template Features" as temp_feat
  temp_feat : no resampling, keep maximum resolution\nHeart beat//PQRST window selection\ntsfresh time series features on window
  --
  state "Heart Rate Variability Features" as rri_feat
  rri_feat : NeuroKit2 heart rate variability features\nfrom cleaned and PQRST annotated signal
}
feat_eng -left-> classifier : Derived\nFeatures
@enduml

